Efficient Sensor Placement from Regression with Sparse Gaussian Processes in Continuous and Discrete Spaces

The sensor placement problem is a common problem that arises when monitoring correlated phenomena, such as temperature, precipitation, and salinity. Existing approaches to this problem typically formulate it as the maximization of information metrics, such as mutual information~(MI), and use optimization methods such as greedy algorithms in discrete domains, and derivative-free optimization methods such as genetic algorithms in continuous domains. However, computing MI for sensor placement requires discretizing the environment, and its computation cost depends on the size of the discretized environment. These limitations restrict these approaches from scaling to large problems. We present a novel formulation to the SP problem based on variational approximation that can be optimized using gradient descent, allowing us to efficiently find solutions in continuous domains. We generalize our method to also handle discrete environments. Our experimental results on four real-world datasets demonstrate that our approach generates sensor placements consistently on par with or better than the prior state-of-the-art approaches in terms of both MI and reconstruction quality, all while being significantly faster. Our computationally efficient approach enables both large-scale sensor placement and fast robotic sensor placement for informative path planning algorithms.

==> figures/results/precipitation/results.json <==
{
    "metadata": {
        "candidates": [
            [
                -122.5,
                48.80857849121094
            ],
            [
                -121.875,
                48.80857849121094
            ],
            [
                -121.25,
                48.80857849121094
            ],
            [
                -120.625,
                48.80857849121094
            ],
            [
                -120.0,
                48.80857849121094
            ],
            [
                -119.375,
                48.80857849121094
            ],
            [
                -118.75,
                48.80857849121094
            ],
            [
                -117.5,
                48.80857849121094
            ],
            [
                -122.5,
                48.332401275634766
            ],
            [
                -121.875,
                48.332401275634766
            ],
            [
                -121.25,
                48.332401275634766
            ],
            [
                -120.625,
                48.332401275634766
            ],
            [
                -120.0,
                48.332401275634766
            ],
            [
                -119.375,
                48.332401275634766
            ],
            [
                -118.75,
                48.332401275634766
            ],
            [
                -118.125,
                48.332401275634766
            ],
            [
                -117.5,
                48.332401275634766
            ],
            [
                -116.875,
                48.332401275634766
            ],
            [
                -124.375,
                47.85622024536133
            ],
            [
                -123.75,
                47.85622024536133
            ],
            [
                -123.125,
                47.85622024536133
            ],
            [
                -122.5,
                47.85622024536133
            ],
            [
                -121.875,
                47.85622024536133
            ],
            [
                -121.25,
                47.85622024536133
            ],
            [
                -120.625,
                47.85622024536133
            ],
            [
                -120.0,
                47.85622024536133
            ],
            [
                -119.375,
                47.85622024536133
            ],
            [
                -118.75,
                47.85622024536133
            ],
            [
                -118.125,
                47.85622024536133
            ],
            [
                -117.5,
                47.85622024536133
            ],
            [
                -116.875,
                47.85622024536133
            ],
            [
                -123.75,
                47.38003921508789
            ],
            [
                -123.125,
                47.38003921508789
            ],
            [
                -122.5,
                47.38003921508789
            ],
            [
                -121.875,
                47.38003921508789
            ],
            [
                -121.25,
                47.38003921508789
            ],
            [
                -120.625,
                47.38003921508789
            ],
            [
                -120.0,
                47.38003921508789
            ],
            [
                -119.375,
                47.38003921508789
            ],
            [
                -118.75,
                47.38003921508789
            ],
            [
                -118.125,
                47.38003921508789
            ],
            [
                -117.5,
                47.38003921508789
            ],
            [
                -116.875,
                47.38003921508789
            ],
            [
                -123.75,
                46.90385818481445
            ],
            [
                -123.125,
                46.90385818481445
            ],
            [
                -122.5,
                46.90385818481445
            ],
            [
                -121.875,
                46.90385818481445
            ],
            [
                -121.25,
                46.90385818481445
            ],
            [
                -120.625,
                46.90385818481445
            ],
            [
                -120.0,
                46.90385818481445
            ],
            [
                -119.375,
                46.90385818481445
            ],
            [
                -118.75,
                46.90385818481445
            ],
            [
                -118.125,
                46.90385818481445
            ],
            [
                -117.5,
                46.90385818481445
            ],
            [
                -116.875,
                46.90385818481445
            ],
            [
                -123.75,
                46.42768096923828
            ],
            [
                -123.125,
                46.42768096923828
            ],
            [
                -122.5,
                46.42768096923828
            ],
            [
                -121.875,
                46.42768096923828
            ],
            [
                -121.25,
                46.42768096923828
            ],
            [
                -120.625,
                46.42768096923828
            ],
            [
                -120.0,
                46.42768096923828
            ],
            [
                -119.375,
                46.42768096923828
            ],
            [
                -118.75,
                46.42768096923828
            ],
            [
                -118.125,
                46.42768096923828
            ],
            [
                -117.5,
                46.42768096923828
            ],
            [
                -116.875,
                46.42768096923828
            ],
            [
                -123.75,
                45.951499938964844
            ],
            [
                -123.125,
                45.951499938964844
            ],
            [
                -122.5,
                45.951499938964844
            ],
            [
                -121.875,
                45.951499938964844
            ],
            [
                -121.25,
                45.951499938964844
            ],
            [
                -120.625,
                45.951499938964844
            ],
            [
                -120.0,
                45.951499938964844
            ],
            [
                -119.375,
                45.951499938964844
            ],
            [
                -118.75,
                45.951499938964844
            ],
            [
                -118.125,
                45.951499938964844
            ],
            [
                -117.5,
                45.951499938964844
            ],
            [
                -116.875,
                45.951499938964844
            ],
            [
                -123.75,
                45.475318908691406
            ],
            [
                -123.125,
                45.475318908691406
            ],
            [
                -122.5,
                45.475318908691406
            ],
            [
                -121.875,
                45.475318908691406
            ],
            [
                -121.25,
                45.475318908691406
            ],
            [
                -120.625,
                45.475318908691406
            ],
            [
                -120.0,
                45.475318908691406
            ],
            [
                -119.375,
                45.475318908691406
            ],
            [
                -118.75,
                45.475318908691406
            ],
            [
                -118.125,
                45.475318908691406
            ],
            [
                -117.5,
                45.475318908691406
            ],
            [
                -116.875,
                45.475318908691406
            ],
            [
                -123.75,
                44.999141693115234
            ],
            [
                -123.125,
                44.999141693115234
            ],
            [
                -122.5,
                44.999141693115234
            ],
            [
                -121.875,
                44.999141693115234
            ],
            [
                -121.25,
                44.999141693115234
            ],
            [
                -120.625,
                44.999141693115234
            ],
            [
                -120.0,
                44.999141693115234
            ],
            [
                -119.375,
                44.999141693115234
            ],
            [
                -118.75,
                44.999141693115234
            ],
            [
                -118.125,
                44.999141693115234
            ],
            [
                -117.5,
                44.999141693115234
            ],
            [
                -116.875,
                44.999141693115234
            ],
            [
                -123.75,
                44.5229606628418
            ],
            [
                -123.125,
                44.5229606628418
            ],
            [
                -122.5,
                44.5229606628418
            ],
            [
                -121.875,
                44.5229606628418
            ],
            [
                -121.25,
                44.5229606628418
            ],
            [
                -120.625,
                44.5229606628418
            ],
            [
                -120.0,
                44.5229606628418
            ],
            [
                -119.375,
                44.5229606628418
            ],
            [
                -118.75,
                44.5229606628418
            ],
            [
                -118.125,
                44.5229606628418
            ],
            [
                -117.5,
                44.5229606628418
            ],
            [
                -116.875,
                44.5229606628418
            ],
            [
                -116.25,
                44.5229606628418
            ],
            [
                -123.75,
                44.04677963256836
            ],
            [
                -123.125,
                44.04677963256836
            ],
            [
                -122.5,
                44.04677963256836
            ],
            [
                -121.875,
                44.04677963256836
            ],
            [
                -121.25,
                44.04677963256836
            ],
            [
                -120.625,
                44.04677963256836
            ],
            [
                -120.0,
                44.04677963256836
            ],
            [
                -119.375,
                44.04677963256836
            ],
            [
                -118.75,
                44.04677963256836
            ],
            [
                -118.125,
                44.04677963256836
            ],
            [
                -117.5,
                44.04677963256836
            ],
            [
                -116.875,
                44.04677963256836
            ],
            [
                -116.25,
                44.04677963256836
            ],
            [
                -123.75,
                43.57059860229492
            ],
            [
                -123.125,
                43.57059860229492
            ],
            [
                -122.5,
                43.57059860229492
            ],
            [
                -121.875,
                43.57059860229492
            ],
            [
                -121.25,
                43.57059860229492
            ],
            [
                -120.625,
                43.57059860229492
            ],
            [
                -119.375,
                43.57059860229492
            ],
            [
                -118.75,
                43.57059860229492
            ],
            [
                -118.125,
                43.57059860229492
            ],
            [
                -117.5,
                43.57059860229492
            ],
            [
                -116.875,
                43.57059860229492
            ],
            [
                -124.375,
                43.09442138671875
            ],
            [
                -123.75,
                43.09442138671875
            ],
            [
                -123.125,
                43.09442138671875
            ],
            [
                -122.5,
                43.09442138671875
            ],
            [
                -121.875,
                43.09442138671875
            ],
            [
                -121.25,
                43.09442138671875
            ],
            [
                -120.625,
                43.09442138671875
            ],
            [
                -120.0,
                43.09442138671875
            ],
            [
                -119.375,
                43.09442138671875
            ],
            [
                -118.75,
                43.09442138671875
            ],
            [
                -118.125,
                43.09442138671875
            ],
            [
                -117.5,
                43.09442138671875
            ],
            [
                -124.375,
                42.61824035644531
            ],
            [
                -123.75,
                42.61824035644531
            ],
            [
                -123.125,
                42.61824035644531
            ],
            [
                -122.5,
                42.61824035644531
            ],
            [
                -121.875,
                42.61824035644531
            ],
            [
                -121.25,
                42.61824035644531
            ],
            [
                -120.625,
                42.61824035644531
            ],
            [
                -120.0,
                42.61824035644531
            ],
            [
                -119.375,
                42.61824035644531
            ],
            [
                -123.75,
                42.142059326171875
            ],
            [
                -123.125,
                42.142059326171875
            ],
            [
                -122.5,
                42.142059326171875
            ],
            [
                -121.875,
                42.142059326171875
            ],
            [
                -121.25,
                42.142059326171875
            ],
            [
                -120.625,
                42.142059326171875
            ]
        ],
        "data_variance": 0.5912142946053532,
        "kernel_variance": 0.4588950999077123,
        "kernel_lengthscales": 0.911459510280618
    },
    "results": {
        "1": {
            "sgp_cont_time": 12.75931453704834,
            "sgp_cont_sol": [
                [
                    -121.57142039675944,
                    45.92493907754917
                ]
            ],
            "sgp_disc_time": 12.760959148406982,
            "sgp_disc_sol": [
                [
                    -121.875,
                    45.951499938964844
                ]
            ],
            "greedy_sgp_time": 2.516252279281616,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ]
            ],
            "mi_time": 4.76581072807312,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ]
            ],
            "random_time": 0.19402694702148438,
            "random_sol": [
                [
                    -120.625,
                    43.57059860229492
                ]
            ],
            "sgp_cont_trace": 122.81739604800015,
            "sgp_disc_trace": 122.81869491113228,
            "greedy_sgp_trace": 122.81723641412327,
            "mi_trace": 122.81762450113837,
            "random_trace": 123.38652926753034,
            "sgp_cont_cond_entropy": 0.45889190534384733,
            "sgp_disc_cond_entropy": 0.4588883285063856,
            "greedy_sgp_cond_entropy": 0.45889193085789437,
            "mi_cond_entropy": 0.4588949424998326,
            "random_cond_entropy": 0.4588950999077123
        },
        "3": {
            "sgp_cont_time": 11.232357501983643,
            "sgp_cont_sol": [
                [
                    -122.02462558207071,
                    44.32040361377065
                ],
                [
                    -118.53188726398575,
                    45.19216375116338
                ],
                [
                    -120.78550996967314,
                    47.002105796998336
                ]
            ],
            "sgp_disc_time": 11.233972787857056,
            "sgp_disc_sol": [
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -121.875,
                    44.5229606628418
                ]
            ],
            "greedy_sgp_time": 7.517683982849121,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ]
            ],
            "mi_time": 19.909969568252563,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ]
            ],
            "random_time": 0.1947164535522461,
            "random_sol": [
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -117.5,
                    47.85622024536133
                ]
            ],
            "sgp_cont_trace": 109.23290088791578,
            "sgp_disc_trace": 109.26212116217884,
            "greedy_sgp_trace": 109.27257865588761,
            "mi_trace": 109.45050173972288,
            "random_trace": 112.18787184533684,
            "sgp_cont_cond_entropy": 0.4587804013437892,
            "sgp_disc_cond_entropy": 0.4588581362408971,
            "greedy_sgp_cond_entropy": 0.4588919307377037,
            "mi_cond_entropy": 0.458894942410515,
            "random_cond_entropy": 0.45889193085756436
        },
        "5": {
            "sgp_cont_time": 11.789754629135132,
            "sgp_cont_sol": [
                [
                    -120.41059005440901,
                    45.306127358167444
                ],
                [
                    -122.39063644923962,
                    43.68085376186649
                ],
                [
                    -118.03614971139847,
                    44.59069117110483
                ],
                [
                    -118.60581678491796,
                    47.160283870100315
                ],
                [
                    -122.32326993220155,
                    46.80737959531026
                ]
            ],
            "sgp_disc_time": 11.79160761833191,
            "sgp_disc_sol": [
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ]
            ],
            "greedy_sgp_time": 12.859530210494995,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ]
            ],
            "mi_time": 34.45137619972229,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ]
            ],
            "random_time": 0.1954967975616455,
            "random_sol": [
                [
                    -123.75,
                    45.475318908691406
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -121.25,
                    42.142059326171875
                ]
            ],
            "sgp_cont_trace": 95.9666501208682,
            "sgp_disc_trace": 96.01630922555108,
            "greedy_sgp_trace": 96.30691777314766,
            "mi_trace": 96.37551228612026,
            "random_trace": 102.32980676306573,
            "sgp_cont_cond_entropy": 0.45733789962131643,
            "sgp_disc_cond_entropy": 0.4563500564496915,
            "greedy_sgp_cond_entropy": 0.4563502576174123,
            "mi_cond_entropy": 0.45634924343312816,
            "random_cond_entropy": 0.45889493430298817
        },
        "7": {
            "sgp_cont_time": 12.184255123138428,
            "sgp_cont_sol": [
                [
                    -120.04707564894632,
                    47.68834486356981
                ],
                [
                    -118.03343923509162,
                    44.428698005248954
                ],
                [
                    -120.27505948733103,
                    45.33502749519627
                ],
                [
                    -117.94874151783041,
                    46.87526435604546
                ],
                [
                    -121.54757564760554,
                    43.20858316649506
                ],
                [
                    -122.26461748313079,
                    47.18626664761649
                ],
                [
                    -122.75408358143596,
                    45.00974335805795
                ]
            ],
            "sgp_disc_time": 12.186060667037964,
            "sgp_disc_sol": [
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -121.25,
                    43.09442138671875
                ]
            ],
            "greedy_sgp_time": 18.06513500213623,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ]
            ],
            "mi_time": 50.41755557060242,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ]
            ],
            "random_time": 0.19906163215637207,
            "random_sol": [
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.04677963256836
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -118.75,
                    47.38003921508789
                ]
            ],
            "sgp_cont_trace": 83.45214071634783,
            "sgp_disc_trace": 83.79355714468238,
            "greedy_sgp_trace": 85.08364679236988,
            "mi_trace": 85.1039990483525,
            "random_trace": 91.31073697549891,
            "sgp_cont_cond_entropy": 0.450981098469719,
            "sgp_disc_cond_entropy": 0.4416744832055752,
            "greedy_sgp_cond_entropy": 0.4563502574272602,
            "mi_cond_entropy": 0.4554551160387239,
            "random_cond_entropy": 0.4586449334029428
        },
        "9": {
            "sgp_cont_time": 7.919950485229492,
            "sgp_cont_sol": [
                [
                    -122.093609388057,
                    47.519683637037424
                ],
                [
                    -117.36635834963037,
                    44.502073789389065
                ],
                [
                    -121.18007827128545,
                    43.40088190226707
                ],
                [
                    -123.1528849948366,
                    43.153964458149495
                ],
                [
                    -122.78526825142974,
                    45.372023328267524
                ],
                [
                    -119.81316972913064,
                    47.82534834278851
                ],
                [
                    -119.22045621497429,
                    44.39831080196169
                ],
                [
                    -120.65341117157442,
                    45.83202968864483
                ],
                [
                    -117.9231767089925,
                    46.7819069809313
                ]
            ],
            "sgp_disc_time": 7.922312259674072,
            "sgp_disc_sol": [
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.09442138671875
                ]
            ],
            "greedy_sgp_time": 23.43400263786316,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ]
            ],
            "mi_time": 63.12442660331726,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ]
            ],
            "random_time": 0.19797563552856445,
            "random_sol": [
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -120.0,
                    48.80857849121094
                ]
            ],
            "sgp_cont_trace": 72.24698494611872,
            "sgp_disc_trace": 72.78340855039073,
            "greedy_sgp_trace": 74.37062601024144,
            "mi_trace": 74.35686276741276,
            "random_trace": 86.61051388916582,
            "sgp_cont_cond_entropy": 0.436624365794113,
            "sgp_disc_cond_entropy": 0.4481155306037981,
            "greedy_sgp_cond_entropy": 0.4541941406454739,
            "mi_cond_entropy": 0.4554551082544316,
            "random_cond_entropy": 0.4587837724540598
        },
        "11": {
            "sgp_cont_time": 11.904678344726562,
            "sgp_cont_sol": [
                [
                    -119.14931902756769,
                    43.87882248403715
                ],
                [
                    -123.01222872223947,
                    46.832599745659024
                ],
                [
                    -117.329607858721,
                    44.52019836828044
                ],
                [
                    -120.88975366771491,
                    45.68520799584619
                ],
                [
                    -123.20692865554696,
                    42.971248941945134
                ],
                [
                    -121.21231849145983,
                    43.279506844885525
                ],
                [
                    -122.78907446388,
                    44.87184458656035
                ],
                [
                    -121.46208716938145,
                    47.89830215361485
                ],
                [
                    -117.58402799302736,
                    47.38908006121388
                ],
                [
                    -118.862539972034,
                    45.87621898316966
                ],
                [
                    -119.53291357772603,
                    47.83158890842379
                ]
            ],
            "sgp_disc_time": 11.906804323196411,
            "sgp_disc_sol": [
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -121.25,
                    43.09442138671875
                ]
            ],
            "greedy_sgp_time": 28.28365921974182,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ]
            ],
            "mi_time": 76.0493061542511,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ]
            ],
            "random_time": 0.19574618339538574,
            "random_sol": [
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ]
            ],
            "sgp_cont_trace": 61.735593434882475,
            "sgp_disc_trace": 62.18959088001003,
            "greedy_sgp_trace": 64.94828756506291,
            "mi_trace": 64.56224694698153,
            "random_trace": 76.8902300603566,
            "sgp_cont_cond_entropy": 0.43778628135691994,
            "sgp_disc_cond_entropy": 0.4472547586583563,
            "greedy_sgp_cond_entropy": 0.4541941405572277,
            "mi_cond_entropy": 0.45545510608012946,
            "random_cond_entropy": 0.45839014303354386
        },
        "13": {
            "sgp_cont_time": 12.739205837249756,
            "sgp_cont_sol": [
                [
                    -121.25374827970025,
                    46.4002002966205
                ],
                [
                    -119.39030262559997,
                    45.86497196913441
                ],
                [
                    -117.72181301987702,
                    47.747124948646864
                ],
                [
                    -123.20651296464658,
                    43.02814701525262
                ],
                [
                    -121.2319222966341,
                    42.871844348603624
                ],
                [
                    -123.12548881036894,
                    46.951593520084344
                ],
                [
                    -122.92255058609742,
                    44.977142928009854
                ],
                [
                    -117.57800582029455,
                    45.95744460455215
                ],
                [
                    -119.66962120784484,
                    47.8833826622342
                ],
                [
                    -119.10766661928713,
                    43.82788292354902
                ],
                [
                    -117.31930700069894,
                    44.17494507975733
                ],
                [
                    -121.6303950230678,
                    48.150321898194946
                ],
                [
                    -120.9879159757632,
                    44.62532634162842
                ]
            ],
            "sgp_disc_time": 12.742029666900635,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -121.25,
                    43.09442138671875
                ]
            ],
            "greedy_sgp_time": 33.23890662193298,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ]
            ],
            "mi_time": 89.62124943733215,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ]
            ],
            "random_time": 0.19979548454284668,
            "random_sol": [
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -122.5,
                    44.04677963256836
                ]
            ],
            "sgp_cont_trace": 52.653809044163026,
            "sgp_disc_trace": 53.4969911417334,
            "greedy_sgp_trace": 57.06303972167335,
            "mi_trace": 56.35194416286062,
            "random_trace": 68.76588529551924,
            "sgp_cont_cond_entropy": 0.4096949199704593,
            "sgp_disc_cond_entropy": 0.3628585410104411,
            "greedy_sgp_cond_entropy": 0.4541939684482188,
            "mi_cond_entropy": 0.45545505262274594,
            "random_cond_entropy": 0.41634284082147566
        },
        "15": {
            "sgp_cont_time": 11.567017555236816,
            "sgp_cont_sol": [
                [
                    -121.52784870348492,
                    46.217853252471755
                ],
                [
                    -117.71828327215616,
                    47.81977955806542
                ],
                [
                    -123.25044291481683,
                    45.36588272242794
                ],
                [
                    -123.13417934244363,
                    47.213173943285696
                ],
                [
                    -121.46290878236142,
                    48.07291398884977
                ],
                [
                    -119.05880809027069,
                    43.44865078917172
                ],
                [
                    -120.45224402866538,
                    44.75411473006083
                ],
                [
                    -119.63968060900088,
                    46.570717836145796
                ],
                [
                    -121.13330251865095,
                    42.82004199257829
                ],
                [
                    -117.4663029006127,
                    46.14489089780238
                ],
                [
                    -122.09938426661002,
                    44.24249215280533
                ],
                [
                    -119.57958297621194,
                    48.20689975832623
                ],
                [
                    -118.75443157574479,
                    45.10928781165521
                ],
                [
                    -123.31528017341579,
                    42.95149694302254
                ],
                [
                    -117.23090855621705,
                    44.19811724930666
                ]
            ],
            "sgp_disc_time": 11.569197177886963,
            "sgp_disc_sol": [
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -121.25,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 39.36392259597778,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ]
            ],
            "mi_time": 103.01593327522278,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ]
            ],
            "random_time": 0.19957566261291504,
            "random_sol": [
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.999141693115234
                ]
            ],
            "sgp_cont_trace": 45.255039023359345,
            "sgp_disc_trace": 46.97651691110073,
            "greedy_sgp_trace": 49.743042393870496,
            "mi_trace": 48.861349619388506,
            "random_trace": 59.52718943304754,
            "sgp_cont_cond_entropy": 0.42561269305215654,
            "sgp_disc_cond_entropy": 0.43868661260465397,
            "greedy_sgp_cond_entropy": 0.36308829351364835,
            "mi_cond_entropy": 0.36291128660360616,
            "random_cond_entropy": 0.4300175442348036
        },
        "17": {
            "sgp_cont_time": 13.24275255203247,
            "sgp_cont_sol": [
                [
                    -118.78914789228578,
                    45.243519943883264
                ],
                [
                    -117.32531744938694,
                    46.10853908024309
                ],
                [
                    -117.16316866804762,
                    44.25009898505653
                ],
                [
                    -120.41296174732966,
                    44.852252876524645
                ],
                [
                    -117.52709486475598,
                    47.93015752633345
                ],
                [
                    -123.24734907125303,
                    47.16621258287501
                ],
                [
                    -119.70113300279111,
                    48.274320948383604
                ],
                [
                    -120.54224994921788,
                    42.97905482438173
                ],
                [
                    -121.88643244224092,
                    46.08289446762427
                ],
                [
                    -122.09522476414323,
                    42.610366757963725
                ],
                [
                    -120.38132588228116,
                    46.6538449736633
                ],
                [
                    -118.79876976291287,
                    43.580890978061184
                ],
                [
                    -121.99710137462787,
                    44.221296917910784
                ],
                [
                    -118.78572721577447,
                    46.912040570428864
                ],
                [
                    -123.58859156279648,
                    43.09178387641237
                ],
                [
                    -121.64496345132436,
                    48.080960155714216
                ],
                [
                    -123.32250542571941,
                    45.191666655061034
                ]
            ],
            "sgp_disc_time": 13.245546102523804,
            "sgp_disc_sol": [
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 42.702691316604614,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ]
            ],
            "mi_time": 114.11751699447632,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ]
            ],
            "random_time": 0.19841480255126953,
            "random_sol": [
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -123.125,
                    47.38003921508789
                ]
            ],
            "sgp_cont_trace": 38.582617612402956,
            "sgp_disc_trace": 40.55913267301412,
            "greedy_sgp_trace": 43.093906870083885,
            "mi_trace": 42.043689564986494,
            "random_trace": 58.050175982346616,
            "sgp_cont_cond_entropy": 0.41212953474789504,
            "sgp_disc_cond_entropy": 0.4112049350803344,
            "greedy_sgp_cond_entropy": 0.36308317922983135,
            "mi_cond_entropy": 0.36290618514183587,
            "random_cond_entropy": 0.4447290258926662
        },
        "19": {
            "sgp_cont_time": 13.907578468322754,
            "sgp_cont_sol": [
                [
                    -120.3764112402182,
                    42.85681942719038
                ],
                [
                    -119.98232388026564,
                    44.966495827808586
                ],
                [
                    -120.42286439113529,
                    46.74291310272066
                ],
                [
                    -122.07342672809709,
                    42.65610180176215
                ],
                [
                    -121.37141573128297,
                    44.02895430940474
                ],
                [
                    -123.38166944862022,
                    47.486974886122155
                ],
                [
                    -118.83419495623784,
                    46.70861892395292
                ],
                [
                    -118.7036675301773,
                    43.57057459659659
                ],
                [
                    -117.04579666197496,
                    44.23180078884293
                ],
                [
                    -122.01699105394461,
                    46.947822789257295
                ],
                [
                    -119.51127640177319,
                    48.24367547452001
                ],
                [
                    -123.28953007956339,
                    45.842676873978505
                ],
                [
                    -121.63723322306217,
                    45.47744650567203
                ],
                [
                    -123.67918604516865,
                    42.796743542061364
                ],
                [
                    -117.25985913263364,
                    46.21155166724099
                ],
                [
                    -121.431115968054,
                    48.32131345409128
                ],
                [
                    -118.41217542502717,
                    45.13978572429515
                ],
                [
                    -123.07083404131185,
                    44.26730330864577
                ],
                [
                    -117.5688483226989,
                    47.924140922902346
                ]
            ],
            "sgp_disc_time": 13.910134315490723,
            "sgp_disc_sol": [
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -121.875,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 50.20842099189758,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ]
            ],
            "mi_time": 128.83271050453186,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ]
            ],
            "random_time": 0.20113086700439453,
            "random_sol": [
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    45.475318908691406
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.875,
                    48.332401275634766
                ]
            ],
            "sgp_cont_trace": 33.068726029377885,
            "sgp_disc_trace": 34.7993681929584,
            "greedy_sgp_trace": 36.71432983480685,
            "mi_trace": 37.24622649500317,
            "random_trace": 48.7301088587579,
            "sgp_cont_cond_entropy": 0.4118310062220716,
            "sgp_disc_cond_entropy": 0.42539997363001514,
            "greedy_sgp_cond_entropy": 0.3615366075388815,
            "mi_cond_entropy": 0.362906158784115,
            "random_cond_entropy": 0.43861962506093743
        },
        "21": {
            "sgp_cont_time": 13.287214279174805,
            "sgp_cont_sol": [
                [
                    -119.35953795319993,
                    43.49948075156029
                ],
                [
                    -123.06380106509009,
                    44.24422170954899
                ],
                [
                    -123.28297851506129,
                    45.78543151392335
                ],
                [
                    -120.5680084187254,
                    48.23582509238571
                ],
                [
                    -117.4241785725283,
                    47.86467259447012
                ],
                [
                    -121.28764639372851,
                    43.99600083635589
                ],
                [
                    -123.77222703934305,
                    42.81377167029525
                ],
                [
                    -117.29193797825397,
                    46.20412495741393
                ],
                [
                    -117.8683128824194,
                    43.53625579465177
                ],
                [
                    -122.07266078716394,
                    48.3457571473203
                ],
                [
                    -118.80484328399739,
                    46.607689130024404
                ],
                [
                    -121.68367641326955,
                    45.41995375110597
                ],
                [
                    -121.91793080972232,
                    46.89851487349595
                ],
                [
                    -116.84796959879968,
                    44.48540734042518
                ],
                [
                    -122.28223647568807,
                    42.69884632755368
                ],
                [
                    -123.44246698672121,
                    47.36399379577465
                ],
                [
                    -118.43720713559898,
                    45.006900511069425
                ],
                [
                    -120.7341987577141,
                    42.637926582134625
                ],
                [
                    -120.02470903184269,
                    45.08588663957922
                ],
                [
                    -119.04144980540062,
                    48.18842228944706
                ],
                [
                    -120.35739914780197,
                    46.66779391552323
                ]
            ],
            "sgp_disc_time": 13.289742946624756,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -120.625,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 53.25465130805969,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ]
            ],
            "mi_time": 141.32005310058594,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ]
            ],
            "random_time": 0.19864892959594727,
            "random_sol": [
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -122.5,
                    46.90385818481445
                ]
            ],
            "sgp_cont_trace": 27.890008252782167,
            "sgp_disc_trace": 29.87180328250716,
            "greedy_sgp_trace": 31.75008211441269,
            "mi_trace": 32.34662618342898,
            "random_trace": 47.48558192763926,
            "sgp_cont_cond_entropy": 0.332243333069277,
            "sgp_disc_cond_entropy": 0.3616513436753512,
            "greedy_sgp_cond_entropy": 0.36150293374468934,
            "mi_cond_entropy": 0.36123017268569535,
            "random_cond_entropy": 0.44026459182777966
        },
        "23": {
            "sgp_cont_time": 13.935688018798828,
            "sgp_cont_sol": [
                [
                    -120.66634991010449,
                    48.36242551962322
                ],
                [
                    -116.77779001693578,
                    44.44556584209402
                ],
                [
                    -118.01630358239916,
                    45.32845951954107
                ],
                [
                    -119.12595768482183,
                    48.27267888079417
                ],
                [
                    -122.44791181571424,
                    42.63728903331562
                ],
                [
                    -121.45954515065534,
                    45.56447485154925
                ],
                [
                    -122.13304064389264,
                    48.338729268162474
                ],
                [
                    -123.38859054802822,
                    44.27526154350007
                ],
                [
                    -121.93620403566291,
                    46.93243808497218
                ],
                [
                    -123.46836987212166,
                    47.334707584200316
                ],
                [
                    -118.68362440099506,
                    46.81573635301442
                ],
                [
                    -119.06066539764824,
                    44.396842841952704
                ],
                [
                    -119.75833933040606,
                    45.65424260838038
                ],
                [
                    -120.58284984932108,
                    44.30725917928459
                ],
                [
                    -117.17490046752559,
                    46.4664328168596
                ],
                [
                    -123.83210116460909,
                    42.79102657505403
                ],
                [
                    -120.98360834986933,
                    42.708441485502604
                ],
                [
                    -123.15887531825068,
                    45.76447723490948
                ],
                [
                    -117.45416934000201,
                    48.008133548006754
                ],
                [
                    -117.8689992601295,
                    43.556516044891005
                ],
                [
                    -119.46691710430015,
                    43.048413180444086
                ],
                [
                    -122.01762371897237,
                    44.113668266498095
                ],
                [
                    -120.34812344015467,
                    46.971897490831466
                ]
            ],
            "sgp_disc_time": 13.939212799072266,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -121.25,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 57.63431191444397,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ]
            ],
            "mi_time": 155.18146896362305,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ]
            ],
            "random_time": 0.20358943939208984,
            "random_sol": [
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    46.90385818481445
                ]
            ],
            "sgp_cont_trace": 23.905005062691473,
            "sgp_disc_trace": 26.14556359952661,
            "greedy_sgp_trace": 27.837174210292133,
            "mi_trace": 28.64794019243233,
            "random_trace": 40.184243547151354,
            "sgp_cont_cond_entropy": 0.32642653197857285,
            "sgp_disc_cond_entropy": 0.3616499290221292,
            "greedy_sgp_cond_entropy": 0.36143250655090536,
            "mi_cond_entropy": 0.3611949629725211,
            "random_cond_entropy": 0.4157685561274467
        },
        "25": {
            "sgp_cont_time": 14.137336492538452,
            "sgp_cont_sol": [
                [
                    -121.91394530893454,
                    45.33150541863357
                ],
                [
                    -117.32077607214026,
                    48.07868596040709
                ],
                [
                    -119.77047718985673,
                    47.106592850818195
                ],
                [
                    -119.45889724433883,
                    43.08860140344438
                ],
                [
                    -123.34134063664827,
                    44.3032535540411
                ],
                [
                    -119.04948888829655,
                    48.41248126244898
                ],
                [
                    -121.15331930368392,
                    46.94502656694789
                ],
                [
                    -122.10511881936384,
                    48.27874627720034
                ],
                [
                    -123.59853481540203,
                    47.45505188695228
                ],
                [
                    -122.04134946722166,
                    43.81082974853131
                ],
                [
                    -120.68041225932204,
                    44.237090225286316
                ],
                [
                    -117.93622542473831,
                    43.56928543987734
                ],
                [
                    -122.47352533396115,
                    42.51308375202502
                ],
                [
                    -123.41835117496242,
                    45.78962578257741
                ],
                [
                    -122.43664212311491,
                    46.76460047780677
                ],
                [
                    -119.16055991163323,
                    44.53102709611503
                ],
                [
                    -117.15848619010787,
                    46.46390817016207
                ],
                [
                    -120.60117270537381,
                    48.38413146908627
                ],
                [
                    -123.82608093932505,
                    42.82695189147271
                ],
                [
                    -118.86534801521158,
                    45.916929175458186
                ],
                [
                    -120.96237435391714,
                    42.65230404374662
                ],
                [
                    -120.3769297203732,
                    45.66162556671075
                ],
                [
                    -118.33775800699134,
                    47.191631628107004
                ],
                [
                    -116.67717744349467,
                    44.26321399953938
                ],
                [
                    -117.67299748395276,
                    45.13218631064039
                ]
            ],
            "sgp_disc_time": 14.140826940536499,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -123.125,
                    44.5229606628418
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -121.25,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 61.578073263168335,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ]
            ],
            "mi_time": 164.77585554122925,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ]
            ],
            "random_time": 0.19069218635559082,
            "random_sol": [
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -121.875,
                    42.61824035644531
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -118.75,
                    44.999141693115234
                ]
            ],
            "sgp_cont_trace": 20.23372147458852,
            "sgp_disc_trace": 22.36380867943906,
            "greedy_sgp_trace": 24.24326284303943,
            "mi_trace": 25.323593260688526,
            "random_trace": 42.05551917754046,
            "sgp_cont_cond_entropy": 0.33798588409889396,
            "sgp_disc_cond_entropy": 0.36133373929521906,
            "greedy_sgp_cond_entropy": 0.3614325059688515,
            "mi_cond_entropy": 0.36119494777309646,
            "random_cond_entropy": 0.37387811019063233
        },
        "27": {
            "sgp_cont_time": 14.486531734466553,
            "sgp_cont_sol": [
                [
                    -117.13996328749151,
                    46.754723572134694
                ],
                [
                    -123.57422883150122,
                    44.466117053458944
                ],
                [
                    -118.35510678611804,
                    47.41398112982497
                ],
                [
                    -122.3648170276202,
                    45.10055419593028
                ],
                [
                    -120.63695420671888,
                    48.42768547623786
                ],
                [
                    -119.30414360364774,
                    43.19815237231468
                ],
                [
                    -122.22806524010879,
                    42.45691909251265
                ],
                [
                    -123.78197780705906,
                    42.758116761679226
                ],
                [
                    -121.13730514168057,
                    45.59795900202497
                ],
                [
                    -123.47449925773829,
                    45.97623598348859
                ],
                [
                    -118.47993596165645,
                    46.06329326287975
                ],
                [
                    -119.80463042689867,
                    45.840613247011596
                ],
                [
                    -121.03689201433787,
                    47.06721040951329
                ],
                [
                    -117.31276026905368,
                    45.311837037177476
                ],
                [
                    -122.31506428657993,
                    46.6996779350593
                ],
                [
                    -118.6620073500866,
                    44.63606511527352
                ],
                [
                    -119.11847724303418,
                    48.48276578311657
                ],
                [
                    -116.67024367954323,
                    44.1985330641249
                ],
                [
                    -123.54543064201054,
                    47.481068060807
                ],
                [
                    -119.69620135564527,
                    47.21171966541722
                ],
                [
                    -122.66162046367091,
                    43.63375577668149
                ],
                [
                    -121.3518756499622,
                    43.966846517962125
                ],
                [
                    -122.11141943984376,
                    48.27494523299423
                ],
                [
                    -117.32976031278646,
                    48.19785155899468
                ],
                [
                    -120.0962959335811,
                    44.47806410765662
                ],
                [
                    -120.7573568729197,
                    42.66699752669922
                ],
                [
                    -117.8288241439826,
                    43.531574221583575
                ]
            ],
            "sgp_disc_time": 14.490188837051392,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -120.625,
                    42.61824035644531
                ]
            ],
            "greedy_sgp_time": 63.84791421890259,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ]
            ],
            "mi_time": 173.30306482315063,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ]
            ],
            "random_time": 0.18825149536132812,
            "random_sol": [
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -121.875,
                    42.61824035644531
                ],
                [
                    -116.875,
                    48.332401275634766
                ]
            ],
            "sgp_cont_trace": 17.484292604677776,
            "sgp_disc_trace": 19.294657855945886,
            "greedy_sgp_trace": 21.668293804576365,
            "mi_trace": 21.887640078289593,
            "random_trace": 33.065404237131986,
            "sgp_cont_cond_entropy": 0.3372819233406079,
            "sgp_disc_cond_entropy": 0.3613220159534351,
            "greedy_sgp_cond_entropy": 0.3614324463125198,
            "mi_cond_entropy": 0.3611949476962165,
            "random_cond_entropy": 0.38712970841980326
        },
        "29": {
            "sgp_cont_time": 13.797555446624756,
            "sgp_cont_sol": [
                [
                    -121.0690757297735,
                    43.781148070632455
                ],
                [
                    -118.99301469311554,
                    43.3860163524292
                ],
                [
                    -119.0127593975885,
                    48.42761364377581
                ],
                [
                    -117.41146101933188,
                    48.244007420802745
                ],
                [
                    -119.71214968427888,
                    44.61304773440318
                ],
                [
                    -123.53063401065424,
                    44.48635766031663
                ],
                [
                    -122.52044173576579,
                    43.56541573797535
                ],
                [
                    -117.63852438760685,
                    43.45210862566953
                ],
                [
                    -122.3343029663625,
                    44.90202546574539
                ],
                [
                    -118.22853486060447,
                    44.62770417536652
                ],
                [
                    -121.11390060287087,
                    47.27968103166196
                ],
                [
                    -118.30993800091501,
                    47.14819355875628
                ],
                [
                    -120.50832148061592,
                    48.483012151986586
                ],
                [
                    -123.39417517032369,
                    46.0050871122557
                ],
                [
                    -116.69331907053109,
                    44.35202738362508
                ],
                [
                    -122.53391324364961,
                    47.19093478543714
                ],
                [
                    -122.05139039687758,
                    48.44556694351095
                ],
                [
                    -121.81562789766281,
                    46.102881113413616
                ],
                [
                    -121.01864268612366,
                    45.02795823320582
                ],
                [
                    -122.88231990240838,
                    42.36726605739473
                ],
                [
                    -123.71234719436768,
                    47.53839113590661
                ],
                [
                    -121.4903732242316,
                    42.48874504294998
                ],
                [
                    -117.06942203496887,
                    46.991283618940194
                ],
                [
                    -117.32898023793008,
                    45.69873298518752
                ],
                [
                    -123.95666424170136,
                    42.9144149002076
                ],
                [
                    -120.24426551180677,
                    46.05779982478913
                ],
                [
                    -118.8343231811885,
                    45.88094954560165
                ],
                [
                    -120.18453901192045,
                    42.758206095614874
                ],
                [
                    -119.68467601808386,
                    47.25851345952433
                ]
            ],
            "sgp_disc_time": 13.801067113876343,
            "sgp_disc_sol": [
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -123.125,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 69.61463260650635,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ]
            ],
            "mi_time": 181.19783353805542,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ]
            ],
            "random_time": 0.1910085678100586,
            "random_sol": [
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.57059860229492
                ]
            ],
            "sgp_cont_trace": 14.835613593263034,
            "sgp_disc_trace": 17.067259475435307,
            "greedy_sgp_trace": 19.351169514616643,
            "mi_trace": 19.386452852607874,
            "random_trace": 36.085352147198776,
            "sgp_cont_cond_entropy": 0.32077699145618943,
            "sgp_disc_cond_entropy": 0.35706515685190243,
            "greedy_sgp_cond_entropy": 0.36143244153509135,
            "mi_cond_entropy": 0.36119494748164116,
            "random_cond_entropy": 0.3060154928418985
        },
        "40": {
            "sgp_cont_time": 14.636378049850464,
            "sgp_cont_sol": [
                [
                    -123.29549407596517,
                    42.28639736533654
                ],
                [
                    -117.37558109812973,
                    43.50426399876835
                ],
                [
                    -121.36273862975948,
                    44.44134236252118
                ],
                [
                    -117.07961498901008,
                    46.48510741556111
                ],
                [
                    -116.51580573797949,
                    44.25244117680475
                ],
                [
                    -117.99530592976689,
                    44.51761165739062
                ],
                [
                    -123.60855513474678,
                    44.122105414405425
                ],
                [
                    -124.14249215348288,
                    42.87500787935074
                ],
                [
                    -123.56745972554789,
                    46.49558605577475
                ],
                [
                    -121.73509351434336,
                    43.41546887070955
                ],
                [
                    -122.05854412651541,
                    42.356391112209
                ],
                [
                    -122.88622713760006,
                    43.3219299833441
                ],
                [
                    -118.09620328001333,
                    47.31655376431735
                ],
                [
                    -120.50843421837493,
                    47.428636516358615
                ],
                [
                    -123.87218029479759,
                    47.70148091132245
                ],
                [
                    -119.35937099715531,
                    47.5025187760851
                ],
                [
                    -119.09819224750163,
                    45.2925570352233
                ],
                [
                    -119.07849806811808,
                    46.45994037203089
                ],
                [
                    -120.2389206596506,
                    46.2058626884468
                ],
                [
                    -121.11660901036518,
                    48.609563653998556
                ],
                [
                    -120.24208365932313,
                    44.9372732588367
                ],
                [
                    -118.7523918674853,
                    48.46772357788823
                ],
                [
                    -119.28620597211382,
                    44.13147516433354
                ],
                [
                    -121.49881081398813,
                    46.634814235576926
                ],
                [
                    -122.50286209986118,
                    44.61621908156111
                ],
                [
                    -119.61081652552255,
                    42.86473897364874
                ],
                [
                    -117.06784274047784,
                    45.27588822941962
                ],
                [
                    -120.84043693471716,
                    42.43561019419453
                ],
                [
                    -118.06173985946367,
                    45.89391196984773
                ],
                [
                    -122.73960375463824,
                    47.31092495076437
                ],
                [
                    -120.5797291516158,
                    43.637255227206666
                ],
                [
                    -119.92525451967781,
                    48.558438491419665
                ],
                [
                    -123.54834123762076,
                    45.31156400855133
                ],
                [
                    -117.46366855474919,
                    48.459032904288385
                ],
                [
                    -116.96443938290943,
                    47.64150314298049
                ],
                [
                    -118.44856187743193,
                    43.328239035358045
                ],
                [
                    -122.34607177649987,
                    48.52912765370368
                ],
                [
                    -121.36767481893308,
                    45.51334976659408
                ],
                [
                    -121.65997494668844,
                    47.693646507854844
                ],
                [
                    -122.4943006763703,
                    45.949937958320284
                ]
            ],
            "sgp_disc_time": 14.640198707580566,
            "sgp_disc_sol": [
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    45.475318908691406
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -121.875,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 89.86951875686646,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "mi_time": 241.9910113811493,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ]
            ],
            "random_time": 0.18677091598510742,
            "random_sol": [
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ]
            ],
            "sgp_cont_trace": 6.227518627543816,
            "sgp_disc_trace": 7.998914458240762,
            "greedy_sgp_trace": 9.619409079455082,
            "mi_trace": 10.95854101671108,
            "random_trace": 19.473295487805487,
            "sgp_cont_cond_entropy": 0.27278307698061255,
            "sgp_disc_cond_entropy": 0.28427687085591946,
            "greedy_sgp_cond_entropy": 0.27134451459841874,
            "mi_cond_entropy": 0.3316093528104098,
            "random_cond_entropy": 0.3040999325038478
        },
        "50": {
            "sgp_cont_time": 17.968263626098633,
            "sgp_cont_sol": [
                [
                    -116.95283720126312,
                    47.99990180497378
                ],
                [
                    -123.73900413126331,
                    45.81831608346358
                ],
                [
                    -117.90704137643284,
                    46.528544946622304
                ],
                [
                    -122.97445030275827,
                    47.7392033844238
                ],
                [
                    -118.8153695775829,
                    47.06946347734992
                ],
                [
                    -122.28378823941114,
                    48.66165863065449
                ],
                [
                    -118.01125025137925,
                    47.72611112772701
                ],
                [
                    -118.98455285068538,
                    46.00621617127222
                ],
                [
                    -119.45009779029806,
                    47.787956034064784
                ],
                [
                    -119.12125429453366,
                    43.8252338157493
                ],
                [
                    -120.68354829705999,
                    46.123741947302065
                ],
                [
                    -121.739328508144,
                    45.94340842120025
                ],
                [
                    -122.15431058746007,
                    44.94118410169817
                ],
                [
                    -122.44700136926228,
                    42.29323456266034
                ],
                [
                    -123.71238910496805,
                    43.86732172249553
                ],
                [
                    -121.80841433770749,
                    47.792165092166115
                ],
                [
                    -119.98147733321011,
                    48.670514631407954
                ],
                [
                    -123.48900909504043,
                    44.85696979277895
                ],
                [
                    -117.20325110860894,
                    43.5671289082755
                ],
                [
                    -120.4635173645551,
                    42.40084670581449
                ],
                [
                    -120.97282094211099,
                    45.08125403103741
                ],
                [
                    -121.14044271948457,
                    48.645279231844675
                ],
                [
                    -123.5342481214491,
                    42.241859832002696
                ],
                [
                    -121.38311228060837,
                    44.13104526042351
                ],
                [
                    -118.00407192969466,
                    45.40772875367079
                ],
                [
                    -116.35046454391814,
                    44.25039151825022
                ],
                [
                    -118.8539926080157,
                    48.563072523105824
                ],
                [
                    -123.10309713398306,
                    43.08648755497217
                ],
                [
                    -124.08532563532549,
                    47.77220587167766
                ],
                [
                    -124.25150115967419,
                    42.85008162547232
                ],
                [
                    -117.08421123722083,
                    44.800685478210966
                ],
                [
                    -122.41220659631458,
                    46.83050941881365
                ],
                [
                    -118.20532172322348,
                    43.2089540490572
                ],
                [
                    -116.97702570490497,
                    45.863114942518756
                ],
                [
                    -117.55190524789927,
                    48.62574047145565
                ],
                [
                    -119.02326777165173,
                    44.87194410603447
                ],
                [
                    -119.90235825129822,
                    46.76275418435681
                ],
                [
                    -120.57426338439764,
                    47.72456365905538
                ],
                [
                    -119.91551932766262,
                    45.47320090335892
                ],
                [
                    -122.65232144270256,
                    44.074160703066276
                ],
                [
                    -120.1336388880417,
                    44.33357827675429
                ],
                [
                    -122.82584015131364,
                    45.77889167520243
                ],
                [
                    -118.04360806147236,
                    44.25903040063773
                ],
                [
                    -117.01053074274246,
                    46.978678642165505
                ],
                [
                    -120.69409620081841,
                    43.298666086851966
                ],
                [
                    -123.52332556912691,
                    46.823740026232315
                ],
                [
                    -119.47584998752147,
                    42.89375064428754
                ],
                [
                    -121.22941141690202,
                    46.926811663771964
                ],
                [
                    -121.38579443795541,
                    42.31540358736787
                ],
                [
                    -121.90654115933411,
                    43.2160093980162
                ]
            ],
            "sgp_disc_time": 17.972044467926025,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.25,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 110.5148696899414,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ]
            ],
            "mi_time": 289.6426739692688,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ]
            ],
            "random_time": 0.19247031211853027,
            "random_sol": [
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -122.5,
                    45.951499938964844
                ]
            ],
            "sgp_cont_trace": 2.838491518349713,
            "sgp_disc_trace": 3.823318058749848,
            "greedy_sgp_trace": 4.82657004833996,
            "mi_trace": 6.095678836386227,
            "random_trace": 14.745672063534158,
            "sgp_cont_cond_entropy": 0.25364701981695337,
            "sgp_disc_cond_entropy": 0.2262324429764959,
            "greedy_sgp_cond_entropy": 0.2693385487083959,
            "mi_cond_entropy": 0.33147350699524303,
            "random_cond_entropy": 0.32325282625877905
        },
        "60": {
            "sgp_cont_time": 21.16714358329773,
            "sgp_cont_sol": [
                [
                    -122.34815842371823,
                    43.136435061770136
                ],
                [
                    -119.99584827549053,
                    47.840829544763515
                ],
                [
                    -116.79709153122097,
                    43.69476108321408
                ],
                [
                    -120.40724157892868,
                    43.212018970577155
                ],
                [
                    -117.61059839505093,
                    43.25819721292691
                ],
                [
                    -118.95852949129089,
                    47.76278613871071
                ],
                [
                    -123.6133244553495,
                    44.88203861251649
                ],
                [
                    -118.21046354679646,
                    43.994276261205876
                ],
                [
                    -123.35135210159737,
                    43.06013990279214
                ],
                [
                    -123.19810982748874,
                    47.695324267002256
                ],
                [
                    -121.56602069685225,
                    45.02963725978905
                ],
                [
                    -116.99447638524155,
                    45.26825045270301
                ],
                [
                    -122.44366703113174,
                    48.65534026631584
                ],
                [
                    -116.92519538094389,
                    46.25200419958192
                ],
                [
                    -121.07994990599356,
                    47.83593500001573
                ],
                [
                    -121.35784029356756,
                    43.1566989882941
                ],
                [
                    -120.93996273318702,
                    44.12164214915971
                ],
                [
                    -118.0558854899267,
                    45.063297467455776
                ],
                [
                    -117.30041896264966,
                    44.342199935568516
                ],
                [
                    -120.58315651589008,
                    45.12575199625342
                ],
                [
                    -122.69722364333123,
                    42.26500402421239
                ],
                [
                    -123.66993694114026,
                    42.230629186838115
                ],
                [
                    -119.60167729140242,
                    45.24349739642278
                ],
                [
                    -122.92249263523703,
                    44.04401026161625
                ],
                [
                    -118.57227877135045,
                    43.1297489925302
                ],
                [
                    -120.52223176467993,
                    46.951664856551055
                ],
                [
                    -119.58321057851667,
                    42.7408041477197
                ],
                [
                    -117.5067056269679,
                    48.674197197037614
                ],
                [
                    -118.94028176821217,
                    44.66614305814525
                ],
                [
                    -119.97612034795213,
                    46.05927902385519
                ],
                [
                    -121.57772130804128,
                    46.90998454426787
                ],
                [
                    -117.82391442011355,
                    45.98523852178463
                ],
                [
                    -117.91811719388636,
                    47.852960327987205
                ],
                [
                    -124.31118100502906,
                    42.856980289613624
                ],
                [
                    -119.96545061346129,
                    44.33553834921334
                ],
                [
                    -118.52399506422192,
                    46.845885220707785
                ],
                [
                    -116.92465270912778,
                    47.23982230305305
                ],
                [
                    -116.94311153512483,
                    48.11114040088467
                ],
                [
                    -124.17326949760151,
                    47.803813783699745
                ],
                [
                    -122.14594112506676,
                    47.79800000311389
                ],
                [
                    -118.85701251829063,
                    45.85631313521649
                ],
                [
                    -123.001197119316,
                    45.90790392725121
                ],
                [
                    -119.5646530809013,
                    48.6931129660922
                ],
                [
                    -123.75787100819298,
                    45.84141477545653
                ],
                [
                    -116.31309657144146,
                    44.36129886703796
                ],
                [
                    -121.6902258888172,
                    42.26670162860841
                ],
                [
                    -121.53944243191098,
                    48.68404834331492
                ],
                [
                    -123.62805177105868,
                    46.82555439530792
                ],
                [
                    -118.68322659480665,
                    48.60955035646988
                ],
                [
                    -122.61548254398853,
                    46.85127675036662
                ],
                [
                    -120.69796548773523,
                    42.313144630030735
                ],
                [
                    -121.94274619396013,
                    44.083640052524096
                ],
                [
                    -119.2407594094048,
                    43.67993777338094
                ],
                [
                    -121.02163534502692,
                    46.01585698199742
                ],
                [
                    -122.60220148757357,
                    45.00071916270896
                ],
                [
                    -120.55168119029868,
                    48.68120058954405
                ],
                [
                    -119.47552503770444,
                    46.866434746912155
                ],
                [
                    -117.64333270345061,
                    46.957419599657264
                ],
                [
                    -122.02973682470892,
                    45.947123679553656
                ],
                [
                    -123.78081157672926,
                    43.87223923301295
                ]
            ],
            "sgp_disc_time": 21.17072033882141,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 129.04360938072205,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ]
            ],
            "mi_time": 328.6580171585083,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.475318908691406
                ]
            ],
            "random_time": 0.19414329528808594,
            "random_sol": [
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -123.125,
                    44.5229606628418
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    44.04677963256836
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -120.625,
                    45.951499938964844
                ]
            ],
            "sgp_cont_trace": 1.2801794576822374,
            "sgp_disc_trace": 1.7444047440515504,
            "greedy_sgp_trace": 2.4887792665170565,
            "mi_trace": 3.6508958362100827,
            "random_trace": 7.993241945459744,
            "sgp_cont_cond_entropy": 0.23116722554625563,
            "sgp_disc_cond_entropy": 0.22631464943460436,
            "greedy_sgp_cond_entropy": 0.2626553335917613,
            "mi_cond_entropy": 0.32304717703189334,
            "random_cond_entropy": 0.31741915651839614
        },
        "70": {
            "sgp_cont_time": 23.98108458518982,
            "sgp_cont_sol": [
                [
                    -121.78046290365302,
                    42.20134899454208
                ],
                [
                    -121.92875852351494,
                    44.584532684825895
                ],
                [
                    -120.2089717175965,
                    47.863848975898875
                ],
                [
                    -123.608526554112,
                    44.036372761390496
                ],
                [
                    -116.88235912087661,
                    47.19637562277049
                ],
                [
                    -122.29337095148942,
                    47.98775477010888
                ],
                [
                    -123.03682827293163,
                    46.399299189767106
                ],
                [
                    -118.88222243530815,
                    48.781495015757585
                ],
                [
                    -118.97866940738918,
                    46.50591843613328
                ],
                [
                    -119.44279788293052,
                    42.66219330425894
                ],
                [
                    -121.37865824441356,
                    46.29325470021589
                ],
                [
                    -117.899637670577,
                    43.87775982386041
                ],
                [
                    -119.23905772942759,
                    48.092409854944734
                ],
                [
                    -119.27303265424831,
                    44.90698786275873
                ],
                [
                    -119.92866423987489,
                    44.27144361222663
                ],
                [
                    -120.67650987561537,
                    43.58986036438914
                ],
                [
                    -122.71263511564497,
                    47.196357332559515
                ],
                [
                    -122.85588669910699,
                    44.666092670532485
                ],
                [
                    -119.42070214734362,
                    43.42919305096841
                ],
                [
                    -123.30267588529534,
                    43.05830556343138
                ],
                [
                    -120.77735015807639,
                    42.18319086501686
                ],
                [
                    -123.66738901954353,
                    42.25335605004259
                ],
                [
                    -120.7229119227358,
                    48.70122859292334
                ],
                [
                    -117.2048647124108,
                    44.48571017781893
                ],
                [
                    -116.88247875333225,
                    48.144346725232275
                ],
                [
                    -123.74226233567744,
                    45.972839979972825
                ],
                [
                    -118.08308136236859,
                    46.25557005266126
                ],
                [
                    -123.34789488497991,
                    47.76407074950666
                ],
                [
                    -117.59504358701304,
                    46.831955158869796
                ],
                [
                    -119.94731816590837,
                    46.79697126472904
                ],
                [
                    -117.62843080820375,
                    43.14637736678487
                ],
                [
                    -119.60079096191727,
                    45.824483519699406
                ],
                [
                    -122.48398042212519,
                    48.72463367757237
                ],
                [
                    -119.332644196161,
                    47.362244349321365
                ],
                [
                    -121.6556419873351,
                    48.72518673164746
                ],
                [
                    -122.15276593713986,
                    45.47632368754118
                ],
                [
                    -122.64465295978924,
                    43.78981321525016
                ],
                [
                    -116.94734780758935,
                    46.21233224923806
                ],
                [
                    -121.23745139290384,
                    47.96010021439831
                ],
                [
                    -123.0145741985307,
                    45.5321074211713
                ],
                [
                    -118.41461793781373,
                    47.26901352803581
                ],
                [
                    -116.90339612846348,
                    43.675830771019704
                ],
                [
                    -120.23633622203211,
                    42.790757182787836
                ],
                [
                    -118.3510004710827,
                    48.15922968882306
                ],
                [
                    -120.27610798729829,
                    45.12658138463457
                ],
                [
                    -116.81627675588778,
                    45.22748476057903
                ],
                [
                    -121.65328833483098,
                    43.70569513373096
                ],
                [
                    -120.51210819712426,
                    46.06420084904843
                ],
                [
                    -122.26750744910954,
                    42.94884500708837
                ],
                [
                    -118.85345246300818,
                    44.113403480727335
                ],
                [
                    -121.24229541407385,
                    45.362917925254266
                ],
                [
                    -118.64761978090299,
                    45.553132797122664
                ],
                [
                    -117.58687228426957,
                    45.51143213316059
                ],
                [
                    -118.54499046670527,
                    43.20659445375183
                ],
                [
                    -124.25004890491557,
                    47.83415221058716
                ],
                [
                    -120.80233826264327,
                    47.08719460679561
                ],
                [
                    -124.37403052132737,
                    42.72060071568411
                ],
                [
                    -116.2875974904986,
                    44.28728915671926
                ],
                [
                    -118.15794527604305,
                    44.77083495838418
                ],
                [
                    -117.51339841274195,
                    48.68595458468765
                ],
                [
                    -122.23145385472527,
                    46.33400397369264
                ],
                [
                    -119.82286609412678,
                    48.72123593742071
                ],
                [
                    -121.24043203030604,
                    42.87112427362646
                ],
                [
                    -124.09153399871958,
                    43.262023912694275
                ],
                [
                    -117.5879299307636,
                    47.7799159745177
                ],
                [
                    -123.69394780304545,
                    46.96296937694389
                ],
                [
                    -121.7757163096351,
                    47.17645820867749
                ],
                [
                    -120.95656676286595,
                    44.44459625507103
                ],
                [
                    -122.7678635754849,
                    42.23254984838067
                ],
                [
                    -123.72690538928221,
                    44.96171649677026
                ]
            ],
            "sgp_disc_time": 23.983665466308594,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -123.125,
                    44.5229606628418
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 153.38718152046204,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -121.25,
                    44.999141693115234
                ]
            ],
            "mi_time": 380.4585449695587,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -122.5,
                    48.80857849121094
                ]
            ],
            "random_time": 0.19708251953125,
            "random_sol": [
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -118.125,
                    43.09442138671875
                ]
            ],
            "sgp_cont_trace": 0.5898745785812594,
            "sgp_disc_trace": 0.9213982051984146,
            "greedy_sgp_trace": 1.2284930913973824,
            "mi_trace": 1.7198919131475492,
            "random_trace": 2.8570942009616545,
            "sgp_cont_cond_entropy": 0.20976577933579138,
            "sgp_disc_cond_entropy": 0.19112718501292603,
            "greedy_sgp_cond_entropy": 0.2231349319042873,
            "mi_cond_entropy": 0.20323836101680975,
            "random_cond_entropy": 0.31579237344443567
        },
        "80": {
            "sgp_cont_time": 25.643337965011597,
            "sgp_cont_sol": [
                [
                    -118.06121227682483,
                    44.647327532943144
                ],
                [
                    -118.54767272635196,
                    47.93411580759526
                ],
                [
                    -123.90261561627324,
                    42.255103034345844
                ],
                [
                    -123.7289878207327,
                    45.25339867502114
                ],
                [
                    -120.60107471968035,
                    42.22640653882293
                ],
                [
                    -118.97070488439594,
                    44.87253800114411
                ],
                [
                    -121.78617610365656,
                    48.70011241337183
                ],
                [
                    -123.69161706507529,
                    47.02082025648794
                ],
                [
                    -116.91551413517114,
                    48.260727001091624
                ],
                [
                    -121.94474108100353,
                    46.926833994101294
                ],
                [
                    -119.39533437005872,
                    42.6637980639288
                ],
                [
                    -118.19779868043291,
                    47.131092115445696
                ],
                [
                    -117.52137045044012,
                    48.7365611602138
                ],
                [
                    -122.23821734612109,
                    44.30052316376418
                ],
                [
                    -116.70000432746357,
                    44.95684321813227
                ],
                [
                    -122.18558558561628,
                    43.534520020480024
                ],
                [
                    -120.80436412316983,
                    45.38418938815427
                ],
                [
                    -122.20671163302936,
                    46.127995450838824
                ],
                [
                    -123.05444570190782,
                    43.76666333371472
                ],
                [
                    -122.7362989442979,
                    47.367556419661604
                ],
                [
                    -122.48522451429325,
                    48.80869958770799
                ],
                [
                    -123.15889343250436,
                    42.18196819221257
                ],
                [
                    -117.45937441318578,
                    45.282883646044915
                ],
                [
                    -120.43659588910288,
                    46.784622926611256
                ],
                [
                    -117.1667696776344,
                    44.37599126667838
                ],
                [
                    -116.89686711969985,
                    46.68800624656967
                ],
                [
                    -120.24267296306998,
                    45.97683858343528
                ],
                [
                    -119.53686358370618,
                    46.513545204558675
                ],
                [
                    -124.38570788522824,
                    42.86813757530906
                ],
                [
                    -122.9945820665052,
                    44.71441395438695
                ],
                [
                    -116.87409906082307,
                    43.664176477385844
                ],
                [
                    -120.49033016471249,
                    43.67730558428764
                ],
                [
                    -121.44569883191811,
                    44.67478464494003
                ],
                [
                    -117.48634970811817,
                    47.185805607677715
                ],
                [
                    -119.90587671961855,
                    45.12651297074933
                ],
                [
                    -122.5441785759971,
                    48.1685440471517
                ],
                [
                    -120.95793719842403,
                    42.95893001575885
                ],
                [
                    -121.3917708970676,
                    42.19185518293191
                ],
                [
                    -123.00609142943776,
                    45.65761806054906
                ],
                [
                    -118.62344090912812,
                    48.64039670741624
                ],
                [
                    -121.55979759631565,
                    45.57923309964223
                ],
                [
                    -119.65370266138054,
                    44.24955217173639
                ],
                [
                    -118.45921950208798,
                    43.17753113561037
                ],
                [
                    -118.71827907273067,
                    44.00859023549646
                ],
                [
                    -120.1463798763531,
                    48.69506770740065
                ],
                [
                    -119.25259580618156,
                    45.716197404352044
                ],
                [
                    -118.31404429134334,
                    45.54576606096186
                ],
                [
                    -121.12991053017011,
                    48.179592127163126
                ],
                [
                    -117.81623327990613,
                    43.80416581738209
                ],
                [
                    -123.72712357092902,
                    46.148518291648024
                ],
                [
                    -120.57969568781819,
                    44.48909560300741
                ],
                [
                    -119.3271637142657,
                    48.817275580977196
                ],
                [
                    -119.44754393606367,
                    48.101124684511944
                ],
                [
                    -122.25927063065444,
                    45.18732269895075
                ],
                [
                    -124.2974134269797,
                    47.84059057224981
                ],
                [
                    -121.78387526206456,
                    42.87416494939567
                ],
                [
                    -119.0599931661482,
                    47.25109981507287
                ],
                [
                    -122.95260423739491,
                    46.56866623475818
                ],
                [
                    -117.7225864435847,
                    48.018879834226965
                ],
                [
                    -119.90236612298726,
                    47.33999727618634
                ],
                [
                    -121.3477050215001,
                    43.788324346644764
                ],
                [
                    -116.25531665340672,
                    44.24430006121466
                ],
                [
                    -122.27744796846235,
                    42.201392016289184
                ],
                [
                    -120.09994815116812,
                    42.84888007228698
                ],
                [
                    -118.62596732727026,
                    46.39587725811662
                ],
                [
                    -120.38742681061767,
                    47.92281291027625
                ],
                [
                    -116.88716227233473,
                    47.539439235032546
                ],
                [
                    -117.58036378032486,
                    43.13439960236922
                ],
                [
                    -119.32188354733951,
                    43.39464951801386
                ],
                [
                    -116.91941546915155,
                    45.8587835741833
                ],
                [
                    -123.48350002203001,
                    47.769607612866835
                ],
                [
                    -122.72400803537695,
                    42.89221894716433
                ],
                [
                    -120.95426812007632,
                    48.81164419393746
                ],
                [
                    -121.87197530000836,
                    47.80084706655354
                ],
                [
                    -121.197262609894,
                    46.33993545632109
                ],
                [
                    -117.70593155599654,
                    46.26409155423712
                ],
                [
                    -123.54127355455167,
                    42.917259121744976
                ],
                [
                    -123.85174626824842,
                    43.562148447950634
                ],
                [
                    -121.08421945891033,
                    47.29718665083314
                ],
                [
                    -123.70952185499253,
                    44.39342332542195
                ]
            ],
            "sgp_disc_time": 25.64780330657959,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -123.75,
                    45.475318908691406
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.25,
                    42.142059326171875
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 173.82466387748718,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -118.75,
                    48.80857849121094
                ]
            ],
            "mi_time": 418.1881444454193,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.999141693115234
                ]
            ],
            "random_time": 0.20683550834655762,
            "random_sol": [
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -123.125,
                    45.475318908691406
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -122.5,
                    44.04677963256836
                ],
                [
                    -123.125,
                    43.57059860229492
                ]
            ],
            "sgp_cont_trace": 0.2719002848832588,
            "sgp_disc_trace": 0.4928379608939508,
            "greedy_sgp_trace": 0.620994891132824,
            "mi_trace": 0.8209026265818693,
            "random_trace": 2.7817711577212236,
            "sgp_cont_cond_entropy": 0.18607269703357016,
            "sgp_disc_cond_entropy": 0.16942997792639164,
            "greedy_sgp_cond_entropy": 0.2226616270581333,
            "mi_cond_entropy": 0.20321934831587285,
            "random_cond_entropy": 0.26018515852231083
        },
        "90": {
            "sgp_cont_time": 28.991047859191895,
            "sgp_cont_sol": [
                [
                    -120.71619223282597,
                    42.9066890670362
                ],
                [
                    -121.47447687185264,
                    42.63893514763348
                ],
                [
                    -119.16319236169171,
                    45.361324922195315
                ],
                [
                    -119.5744687012187,
                    48.803356442026804
                ],
                [
                    -123.01577092498243,
                    45.909347267567924
                ],
                [
                    -119.75874098349256,
                    48.26431374184663
                ],
                [
                    -124.35410442149673,
                    43.120259110814644
                ],
                [
                    -119.93039705647982,
                    44.962862489146474
                ],
                [
                    -119.91722498440072,
                    45.825330335637226
                ],
                [
                    -119.02057650990432,
                    48.00686503632131
                ],
                [
                    -119.17709888969215,
                    44.463261329264014
                ],
                [
                    -122.97585647637312,
                    42.098078677474625
                ],
                [
                    -116.88627183706627,
                    47.4807063145625
                ],
                [
                    -123.71948725648777,
                    47.10126113289292
                ],
                [
                    -121.48155055999275,
                    42.11052589601482
                ],
                [
                    -120.72143994978595,
                    43.719209522420165
                ],
                [
                    -116.26874390623016,
                    44.53859632611282
                ],
                [
                    -123.71070027537468,
                    43.785003001016115
                ],
                [
                    -122.25495794997909,
                    44.64977180860313
                ],
                [
                    -120.70256969155527,
                    45.41592958899917
                ],
                [
                    -123.73130793371473,
                    46.29324087322939
                ],
                [
                    -122.62227092767623,
                    48.141595765575346
                ],
                [
                    -119.06436373153352,
                    47.12119659390899
                ],
                [
                    -121.17849588656057,
                    48.30211675141397
                ],
                [
                    -123.00006209674497,
                    46.744972804134726
                ],
                [
                    -119.28911047998396,
                    42.75495157853362
                ],
                [
                    -120.51040687895281,
                    47.95266725288349
                ],
                [
                    -117.62159846749522,
                    43.0875412878207
                ],
                [
                    -117.50776260763664,
                    48.74110124268383
                ],
                [
                    -123.59343891841671,
                    47.80677251546296
                ],
                [
                    -122.90543578881392,
                    47.50940865324556
                ],
                [
                    -122.97373131111189,
                    43.40354911849259
                ],
                [
                    -120.67900815635215,
                    46.278859351660536
                ],
                [
                    -117.64072298190116,
                    45.37729130813319
                ],
                [
                    -118.3309298300629,
                    46.636887694210735
                ],
                [
                    -122.22988092792708,
                    42.96749423164396
                ],
                [
                    -121.47833477775515,
                    45.03657083383952
                ],
                [
                    -124.33694994619742,
                    47.84889859591703
                ],
                [
                    -119.9160675324645,
                    44.133539985844024
                ],
                [
                    -116.9792663855933,
                    44.221702611052386
                ],
                [
                    -120.73053173596357,
                    42.19014925337755
                ],
                [
                    -118.8206406482594,
                    48.749148962042916
                ],
                [
                    -117.59268608996064,
                    46.22628522247907
                ],
                [
                    -123.0225052773639,
                    45.06343501235915
                ],
                [
                    -118.45058720090016,
                    44.04627267384683
                ],
                [
                    -122.16792214790661,
                    47.212098918745426
                ],
                [
                    -122.25850594319222,
                    45.4986208058351
                ],
                [
                    -116.8912766232828,
                    45.811235545724436
                ],
                [
                    -119.78863205912796,
                    47.505512762998784
                ],
                [
                    -120.00756976158452,
                    42.52097174623885
                ],
                [
                    -121.15362686256596,
                    48.84406915526463
                ],
                [
                    -122.24440779926209,
                    46.36306664497295
                ],
                [
                    -118.4234571899435,
                    43.202589627294955
                ],
                [
                    -121.47806642679141,
                    45.882765224126096
                ],
                [
                    -121.4331073362676,
                    46.725436724837074
                ],
                [
                    -123.00432744218539,
                    44.22952681920221
                ],
                [
                    -117.54961993712894,
                    47.962599543205776
                ],
                [
                    -117.71714037626622,
                    43.736109127539244
                ],
                [
                    -124.36397252313667,
                    42.62535908194254
                ],
                [
                    -123.73404600994924,
                    44.61567977516327
                ],
                [
                    -116.93210204209737,
                    45.0039869326064
                ],
                [
                    -121.85162504248791,
                    48.73443013674815
                ],
                [
                    -120.69427180052823,
                    44.55389132957123
                ],
                [
                    -123.70596556468524,
                    42.20715412684422
                ],
                [
                    -119.11983359676732,
                    46.24226068372874
                ],
                [
                    -119.86526845036686,
                    46.67521822745897
                ],
                [
                    -122.22780718493344,
                    42.21267537884831
                ],
                [
                    -119.94035423903983,
                    43.10570661812636
                ],
                [
                    -116.27885691017315,
                    44.034693435206066
                ],
                [
                    -116.96447198633733,
                    43.54808365402559
                ],
                [
                    -122.4874760666107,
                    48.78502132279466
                ],
                [
                    -120.39419845889866,
                    48.742880051654836
                ],
                [
                    -123.67584671677108,
                    42.95615515982692
                ],
                [
                    -117.69700164991241,
                    44.54318783425104
                ],
                [
                    -119.17566659429055,
                    43.55697382480423
                ],
                [
                    -116.89160928857892,
                    46.651582301928435
                ],
                [
                    -118.23100698610781,
                    48.254643311250646
                ],
                [
                    -121.96283549473999,
                    48.012643194601836
                ],
                [
                    -122.97031368392823,
                    42.624784268246884
                ],
                [
                    -122.23642467427045,
                    43.80519682900393
                ],
                [
                    -123.73094424551428,
                    45.45842198880745
                ],
                [
                    -118.3109066001599,
                    47.49593822642739
                ],
                [
                    -117.58706349466506,
                    47.104026098423645
                ],
                [
                    -121.32189814551195,
                    47.532972996600066
                ],
                [
                    -120.59945131251435,
                    47.12448620888316
                ],
                [
                    -116.8813403352752,
                    48.24678480495939
                ],
                [
                    -121.47927211166103,
                    43.38640700736091
                ],
                [
                    -118.42580590507832,
                    44.919677500080255
                ],
                [
                    -118.3762389303886,
                    45.779791778970406
                ],
                [
                    -121.47738682099342,
                    44.20821948951133
                ]
            ],
            "sgp_disc_time": 28.994900703430176,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -123.75,
                    45.475318908691406
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.25,
                    42.142059326171875
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 209.79380011558533,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -123.125,
                    47.38003921508789
                ]
            ],
            "mi_time": 446.42516255378723,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    48.80857849121094
                ]
            ],
            "random_time": 0.25170040130615234,
            "random_sol": [
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -121.25,
                    43.57059860229492
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -122.5,
                    44.04677963256836
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.61824035644531
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -123.75,
                    45.475318908691406
                ]
            ],
            "sgp_cont_trace": 0.11477999477037315,
            "sgp_disc_trace": 0.24041221769525123,
            "greedy_sgp_trace": 0.2785741774624739,
            "mi_trace": 0.46051926273170807,
            "random_trace": 1.0742822684092914,
            "sgp_cont_cond_entropy": 0.18059610336809873,
            "sgp_disc_cond_entropy": 0.16930827847120677,
            "greedy_sgp_cond_entropy": 0.1617318628687871,
            "mi_cond_entropy": 0.20318621543412835,
            "random_cond_entropy": 0.2210305907696342
        },
        "100": {
            "sgp_cont_time": 30.121104955673218,
            "sgp_cont_sol": [
                [
                    -116.88053915786969,
                    46.823016592005104
                ],
                [
                    -116.87535019296178,
                    45.515623552013814
                ],
                [
                    -123.74085697745745,
                    44.396118835527794
                ],
                [
                    -118.18148414040337,
                    46.81295254427125
                ],
                [
                    -119.45433493892445,
                    47.649604064929086
                ],
                [
                    -121.40637289380678,
                    44.86206122110479
                ],
                [
                    -122.60110692054653,
                    45.20925484051237
                ],
                [
                    -116.97920244783596,
                    44.21614441809222
                ],
                [
                    -123.69586552761531,
                    43.653176017672166
                ],
                [
                    -119.08722334101375,
                    44.830896598558326
                ],
                [
                    -120.32787409621017,
                    48.80537242451627
                ],
                [
                    -122.35123826537952,
                    46.859398838070064
                ],
                [
                    -122.21206124857429,
                    42.17790150990213
                ],
                [
                    -123.71254435855272,
                    42.1858117020135
                ],
                [
                    -116.87689599176836,
                    48.28115744545668
                ],
                [
                    -123.67778306573835,
                    42.873460262596666
                ],
                [
                    -118.60705694678667,
                    43.57477312053988
                ],
                [
                    -123.12287979718755,
                    44.87072071310758
                ],
                [
                    -118.22753059609194,
                    45.96621944641548
                ],
                [
                    -120.39021158525529,
                    45.91335925507836
                ],
                [
                    -117.52636176431584,
                    43.12693253331543
                ],
                [
                    -119.80687384959501,
                    48.25296652425199
                ],
                [
                    -123.10382597675739,
                    46.568509389674276
                ],
                [
                    -119.5534460123261,
                    42.60867949022418
                ],
                [
                    -122.28223846876664,
                    43.73402340597359
                ],
                [
                    -119.91088633613072,
                    44.55666854276424
                ],
                [
                    -118.40772345153249,
                    44.3099045579634
                ],
                [
                    -117.50083669659153,
                    48.76279907472384
                ],
                [
                    -119.76715229791563,
                    45.33904040953023
                ],
                [
                    -122.98212757406107,
                    42.12305496276582
                ],
                [
                    -120.97371867922178,
                    42.781275034372285
                ],
                [
                    -122.97217920459892,
                    42.6101788467592
                ],
                [
                    -124.34987931580424,
                    43.122512086584955
                ],
                [
                    -119.52072152648735,
                    46.929338378834885
                ],
                [
                    -118.20845946210908,
                    48.30859524899382
                ],
                [
                    -117.53425755235608,
                    47.23495487934924
                ],
                [
                    -117.64768689305536,
                    44.65446472014252
                ],
                [
                    -119.24803292362405,
                    44.05754345956371
                ],
                [
                    -118.21352512614135,
                    47.65176706251074
                ],
                [
                    -122.48008127575628,
                    48.7752331007962
                ],
                [
                    -123.6010747770908,
                    47.82028813506816
                ],
                [
                    -118.87951793531022,
                    46.468690657182194
                ],
                [
                    -121.34985899972858,
                    47.957080771700554
                ],
                [
                    -121.67441099076318,
                    42.608690671173974
                ],
                [
                    -122.97499123926444,
                    47.36622754828457
                ],
                [
                    -123.14442571654068,
                    45.72392130124958
                ],
                [
                    -119.51562192383211,
                    48.782996799490355
                ],
                [
                    -118.98779126164247,
                    45.64710536228457
                ],
                [
                    -121.50716586111626,
                    44.066611914317576
                ],
                [
                    -121.9431052281037,
                    48.36815801789055
                ],
                [
                    -119.63571212194105,
                    46.15110542312586
                ],
                [
                    -118.94881353742639,
                    48.14873816782609
                ],
                [
                    -116.26244736059877,
                    44.51469950972852
                ],
                [
                    -121.56286267116717,
                    47.084470186649426
                ],
                [
                    -117.72641853209045,
                    43.81746779230163
                ],
                [
                    -123.72839915918216,
                    47.18922568808584
                ],
                [
                    -120.25341978573853,
                    46.740712595174664
                ],
                [
                    -123.74892693238475,
                    45.18116666448513
                ],
                [
                    -117.52643987706014,
                    46.358789720326754
                ],
                [
                    -124.36791643734728,
                    42.626072528531296
                ],
                [
                    -123.01072492137118,
                    43.36115575605426
                ],
                [
                    -120.57820541125571,
                    45.09797970374112
                ],
                [
                    -118.82685892461699,
                    47.305082919203805
                ],
                [
                    -116.91384728638906,
                    44.92228778718389
                ],
                [
                    -118.31557823071529,
                    45.139401410477326
                ],
                [
                    -120.80609508799367,
                    43.504935057841344
                ],
                [
                    -120.7357520319073,
                    44.307531060747955
                ],
                [
                    -116.88229494914174,
                    46.08781280348345
                ],
                [
                    -121.7523040676383,
                    46.27485521684694
                ],
                [
                    -119.41191553246092,
                    43.30364488963441
                ],
                [
                    -116.27645380387851,
                    44.024226029805696
                ],
                [
                    -120.98490487127874,
                    46.50275868080455
                ],
                [
                    -121.11099410949609,
                    48.72951355087646
                ],
                [
                    -122.32595924866,
                    42.924407824596784
                ],
                [
                    -120.14157180182927,
                    47.523989195200784
                ],
                [
                    -121.17310257499177,
                    45.683143109066066
                ],
                [
                    -122.10764043777591,
                    47.617911963266714
                ],
                [
                    -122.97888752294884,
                    44.15931292903243
                ],
                [
                    -120.09685402970963,
                    43.86498312423288
                ],
                [
                    -116.94160104317791,
                    43.589996516822715
                ],
                [
                    -121.59229314514552,
                    43.31273367112697
                ],
                [
                    -116.88038003572174,
                    47.59260117732345
                ],
                [
                    -120.59584259076699,
                    48.15677371341909
                ],
                [
                    -117.55887849669567,
                    45.49768664937099
                ],
                [
                    -120.20169624148869,
                    42.88579572928073
                ],
                [
                    -120.60832196997825,
                    42.20854317093817
                ],
                [
                    -122.49119611882513,
                    46.05027843056237
                ],
                [
                    -117.52816976956929,
                    48.06009233917233
                ],
                [
                    -121.36042821894071,
                    42.12301390292625
                ],
                [
                    -121.77295450761876,
                    48.85334533702378
                ],
                [
                    -123.7508748986946,
                    46.556758656015965
                ],
                [
                    -124.34283178931844,
                    47.852640847472315
                ],
                [
                    -118.92268359733387,
                    42.932419910981196
                ],
                [
                    -121.94532714891496,
                    45.44220666120436
                ],
                [
                    -123.7518373962562,
                    45.92078381867864
                ],
                [
                    -120.85661162951864,
                    47.33974439079738
                ],
                [
                    -122.21641199679888,
                    44.557286105032176
                ],
                [
                    -122.6838988008248,
                    48.05005112002144
                ],
                [
                    -118.79336860064808,
                    48.78699496892142
                ],
                [
                    -118.16447876672714,
                    43.142234108385715
                ]
            ],
            "sgp_disc_time": 30.125551223754883,
            "sgp_disc_sol": [
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.85622024536133
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -118.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.42768096923828
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.25,
                    46.42768096923828
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -116.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    43.57059860229492
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -118.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -121.875,
                    42.61824035644531
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.25,
                    42.142059326171875
                ],
                [
                    -120.625,
                    42.142059326171875
                ]
            ],
            "greedy_sgp_time": 221.01563715934753,
            "greedy_sgp_sol": [
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.125,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -119.375,
                    44.5229606628418
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -118.125,
                    48.332401275634766
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.625,
                    44.999141693115234
                ],
                [
                    -122.5,
                    48.332401275634766
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    47.85622024536133
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -116.875,
                    47.38003921508789
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.85622024536133
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    43.57059860229492
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -119.375,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -116.875,
                    46.42768096923828
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -120.625,
                    43.09442138671875
                ],
                [
                    -117.5,
                    45.951499938964844
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -119.375,
                    42.61824035644531
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -121.25,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -117.5,
                    44.999141693115234
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -123.75,
                    43.57059860229492
                ],
                [
                    -118.75,
                    45.475318908691406
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -120.0,
                    45.475318908691406
                ]
            ],
            "mi_time": 484.6606533527374,
            "mi_sol": [
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -117.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    43.09442138671875
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -119.375,
                    48.332401275634766
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -119.375,
                    43.09442138671875
                ],
                [
                    -119.375,
                    45.475318908691406
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -123.75,
                    47.38003921508789
                ],
                [
                    -121.25,
                    46.90385818481445
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -122.5,
                    42.61824035644531
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -118.125,
                    43.57059860229492
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -116.875,
                    46.90385818481445
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -120.0,
                    44.999141693115234
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -123.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -122.5,
                    44.5229606628418
                ],
                [
                    -118.125,
                    46.90385818481445
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -119.375,
                    47.38003921508789
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    47.38003921508789
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -123.75,
                    44.999141693115234
                ],
                [
                    -120.0,
                    42.61824035644531
                ],
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -116.25,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.57059860229492
                ],
                [
                    -122.5,
                    48.80857849121094
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -118.125,
                    47.85622024536133
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -118.125,
                    44.5229606628418
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -120.0,
                    47.85622024536133
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -120.625,
                    46.90385818481445
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -121.25,
                    43.09442138671875
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -118.75,
                    44.04677963256836
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -117.5,
                    48.80857849121094
                ],
                [
                    -119.375,
                    46.90385818481445
                ],
                [
                    -117.5,
                    44.5229606628418
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -118.125,
                    45.475318908691406
                ],
                [
                    -123.125,
                    44.5229606628418
                ],
                [
                    -122.5,
                    43.09442138671875
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -120.0,
                    43.09442138671875
                ]
            ],
            "random_time": 0.21082377433776855,
            "random_sol": [
                [
                    -121.25,
                    45.951499938964844
                ],
                [
                    -118.125,
                    46.42768096923828
                ],
                [
                    -123.75,
                    46.90385818481445
                ],
                [
                    -121.25,
                    44.04677963256836
                ],
                [
                    -120.625,
                    48.332401275634766
                ],
                [
                    -120.625,
                    42.142059326171875
                ],
                [
                    -117.5,
                    48.332401275634766
                ],
                [
                    -121.875,
                    47.38003921508789
                ],
                [
                    -122.5,
                    46.42768096923828
                ],
                [
                    -117.5,
                    46.90385818481445
                ],
                [
                    -123.75,
                    42.61824035644531
                ],
                [
                    -118.125,
                    44.999141693115234
                ],
                [
                    -118.75,
                    46.90385818481445
                ],
                [
                    -123.125,
                    45.951499938964844
                ],
                [
                    -121.875,
                    46.42768096923828
                ],
                [
                    -118.75,
                    44.5229606628418
                ],
                [
                    -120.0,
                    44.04677963256836
                ],
                [
                    -121.25,
                    45.475318908691406
                ],
                [
                    -116.875,
                    48.332401275634766
                ],
                [
                    -123.125,
                    46.90385818481445
                ],
                [
                    -120.625,
                    45.951499938964844
                ],
                [
                    -118.125,
                    44.04677963256836
                ],
                [
                    -121.875,
                    46.90385818481445
                ],
                [
                    -122.5,
                    45.475318908691406
                ],
                [
                    -119.375,
                    46.42768096923828
                ],
                [
                    -123.125,
                    47.38003921508789
                ],
                [
                    -117.5,
                    43.09442138671875
                ],
                [
                    -121.875,
                    48.80857849121094
                ],
                [
                    -122.5,
                    45.951499938964844
                ],
                [
                    -124.375,
                    43.09442138671875
                ],
                [
                    -118.75,
                    43.09442138671875
                ],
                [
                    -118.75,
                    45.951499938964844
                ],
                [
                    -123.75,
                    44.04677963256836
                ],
                [
                    -117.5,
                    43.57059860229492
                ],
                [
                    -120.625,
                    42.61824035644531
                ],
                [
                    -121.875,
                    44.999141693115234
                ],
                [
                    -120.0,
                    48.80857849121094
                ],
                [
                    -121.25,
                    48.332401275634766
                ],
                [
                    -120.0,
                    46.90385818481445
                ],
                [
                    -122.5,
                    47.85622024536133
                ],
                [
                    -116.25,
                    44.04677963256836
                ],
                [
                    -122.5,
                    47.38003921508789
                ],
                [
                    -124.375,
                    47.85622024536133
                ],
                [
                    -122.5,
                    44.999141693115234
                ],
                [
                    -117.5,
                    47.38003921508789
                ],
                [
                    -120.625,
                    45.475318908691406
                ],
                [
                    -118.75,
                    48.332401275634766
                ],
                [
                    -121.25,
                    44.5229606628418
                ],
                [
                    -118.75,
                    48.80857849121094
                ],
                [
                    -121.25,
                    42.61824035644531
                ],
                [
                    -121.875,
                    48.332401275634766
                ],
                [
                    -118.125,
                    45.951499938964844
                ],
                [
                    -120.0,
                    46.42768096923828
                ],
                [
                    -121.875,
                    42.142059326171875
                ],
                [
                    -123.125,
                    42.142059326171875
                ],
                [
                    -119.375,
                    45.951499938964844
                ],
                [
                    -123.125,
                    44.999141693115234
                ],
                [
                    -120.625,
                    44.04677963256836
                ],
                [
                    -121.875,
                    42.61824035644531
                ],
                [
                    -119.375,
                    48.80857849121094
                ],
                [
                    -118.75,
                    46.42768096923828
                ],
                [
                    -121.25,
                    48.80857849121094
                ],
                [
                    -123.125,
                    43.57059860229492
                ],
                [
                    -123.75,
                    43.09442138671875
                ],
                [
                    -116.875,
                    44.04677963256836
                ],
                [
                    -116.875,
                    45.475318908691406
                ],
                [
                    -120.625,
                    43.57059860229492
                ],
                [
                    -123.125,
                    42.61824035644531
                ],
                [
                    -123.75,
                    42.142059326171875
                ],
                [
                    -117.5,
                    46.42768096923828
                ],
                [
                    -116.875,
                    45.951499938964844
                ],
                [
                    -123.75,
                    46.42768096923828
                ],
                [
                    -120.625,
                    47.38003921508789
                ],
                [
                    -118.75,
                    47.85622024536133
                ],
                [
                    -121.25,
                    44.999141693115234
                ],
                [
                    -121.875,
                    45.951499938964844
                ],
                [
                    -123.125,
                    44.04677963256836
                ],
                [
                    -120.0,
                    43.09442138671875
                ],
                [
                    -117.5,
                    44.04677963256836
                ],
                [
                    -123.125,
                    47.85622024536133
                ],
                [
                    -116.875,
                    47.85622024536133
                ],
                [
                    -117.5,
                    47.85622024536133
                ],
                [
                    -120.0,
                    47.38003921508789
                ],
                [
                    -116.875,
                    43.57059860229492
                ],
                [
                    -120.0,
                    44.5229606628418
                ],
                [
                    -120.625,
                    48.80857849121094
                ],
                [
                    -116.875,
                    44.5229606628418
                ],
                [
                    -120.625,
                    44.5229606628418
                ],
                [
                    -120.0,
                    45.475318908691406
                ],
                [
                    -121.875,
                    45.475318908691406
                ],
                [
                    -122.5,
                    42.142059326171875
                ],
                [
                    -121.875,
                    44.5229606628418
                ],
                [
                    -120.625,
                    46.42768096923828
                ],
                [
                    -124.375,
                    42.61824035644531
                ],
                [
                    -121.875,
                    44.04677963256836
                ],
                [
                    -121.875,
                    43.09442138671875
                ],
                [
                    -120.625,
                    47.85622024536133
                ],
                [
                    -120.0,
                    45.951499938964844
                ],
                [
                    -119.375,
                    44.999141693115234
                ],
                [
                    -118.125,
                    43.09442138671875
                ]
            ],
            "sgp_cont_trace": 0.04980108409270656,
            "sgp_disc_trace": 0.09956563110134198,
            "greedy_sgp_trace": 0.1166746018098479,
            "mi_trace": 0.23439241569366231,
            "random_trace": 0.6204123930668288,
            "sgp_cont_cond_entropy": 0.18021661877605594,
            "sgp_disc_cond_entropy": 0.1844896906278708,
            "greedy_sgp_cond_entropy": 0.1611700661998825,
            "mi_cond_entropy": 0.2027527726822997,
            "random_cond_entropy": 0.259841636431415
        }
    }
}
